Algorithmic Building Blocks for Asymmetric Memories

The future of main memory appears to lie in the direction of new non-volatile memory technologies that provide strong capacity-to-performance ratios, but have write operations that are much more expensive than reads in terms of energy, bandwidth, and latency. This asymmetry can have a significant effect on algorithm design, and in many cases it is possible to reduce writes at the cost of reads. In this paper, we study which algorithmic techniques are useful in designing practical write-efficient algorithms. We focus on several fundamental algorithmic building blocks including unordered set/map implemented using hash tables, ordered set/map implemented using various binary search trees, comparison sort, and graph traversal algorithms including breadth-first search and Dijkstra's algorithm. We introduce new algorithms and implementations that can reduce writes, and analyze the performance experimentally using a software simulator. Finally we summarize interesting lessons and directions in designing write-efficient algorithms.

==> figs/BFS/BFS10-social.txt <==
CacheSize "Classic BFS" "BFS on RA" "Classic Bidir. BFS" "Bidir. BFS on RA" 
500	42.35099637	190.555644	10.59321005	4.697419003
2000	36.47473922	144.8647671	10.39133409	2.227038819
10000	19.39941733	59.61249124	9.636678722	0.607257162





==> figs/BFS/BFS10.txt <==
CacheSize "Classic BFS" "BFS on RA" "Classic Bidir. BFS" "Bidir. BFS on RA" 
500	49.78360232	49.78034606	42.40434869	31.0376351
2000	46.15326683	14.65839251	41.12403831	7.776746828
10000	25.86219785	3.22089607	26.89459167	1.98462989




==> figs/BFS/BFS100-social.txt <==
CacheSize "Classic BFS" "BFS on RA" "Classic Bidir. BFS" "Bidir. BFS on RA" 
500	291.601893	749.5862906	91.99249248	31.8957826
2000	266.1541787	618.4402207	90.97129056	16.87782452
10000	142.6780528	309.3286338	86.08538732	4.845813587





==> figs/BFS/BFS100.txt <==
CacheSize "Classic BFS" "BFS on RA" "Classic Bidir. BFS" "Bidir. BFS on RA" 
500	389.034423	249.935954	335.142728	153.3554071
2000	363.5982097	67.10381428	327.5543322	35.15767087
10000	212.1583932	7.066526319	224.7022592	4.091509776





==> figs/bst/dir10.txt <==
CacheSize quicksort	mergesort	BSTsort	samplesort
100	22.4394342	24.0343488	44.8756927	9.8338571
1000	17.2313388	31.4473075	39.7609967	6.1562138
10000	12.114752	13.5002112	34.4475513	3.0023002


==> figs/bst/read.txt <==
a	"AVL trees"	"red-black trees"	Treaps
Insert	11.28	12.00	16.61
Delete	13.83	16.17	17.85




==> figs/bst/w10.txt <==
a	"AVL trees"	"red-black trees"	Treaps
Insert	39.6	46.8	34.5
Delete	41.1	67.8	37.7





==> figs/bst/w100.txt <==
a	"AVL trees"	"red-black trees"	Treaps
Insert	295	360	196
Delete	286	533	216





==> figs/bst/write.txt <==
a	"AVL trees"	"red-black trees"	Treaps
Insert	2.83	3.48	1.79
Delete	2.72	5.17	1.98





==> figs/dijk/dijk10-social.txt <==
CacheSize "Classic" "Phased Dijkstra" 
100	220.2404955	342.3757875
1000	143.3228798	79.00904199
10000	54.82494999	22.56018419




==> figs/dijk/dijk10.txt <==
CacheSize "Classic" "Phased Dijkstra" 
100	70.15442937	46.13448899
1000	23.53031515	13.08814066
10000	12.48969761	7.466915501



==> figs/dijk/dijk100-social.txt <==
CacheSize "Classic" "Phased Dijkstra" 
100	1912.479694	462.7136135
1000	1230.62074	181.2473887
10000	452.3667032	102.1233263





==> figs/dijk/dijk100.txt <==
CacheSize "Classic" "Phased Dijkstra" 
100	599.9408956	148.8005617
1000	195.431383	82.86410282
10000	102.7421746	55.98963771





==> figs/ht/hashtable10.txt <==
1	0.673116485	0.614208034	0.569885681	1
2	0.716161261	0.688481741	0.67004587	1
3	0.741791327	0.727889296	0.718032929	1
4	0.773697304	0.774866816	0.773234433	1
5	0.809375026	0.826716191	0.834772235	1
6	0.849521778	0.886322599	0.909214684	1
7	0.900709884	0.968598069	1.017036171	1
8	0.973217555	1.089488761	1.178480542	1


==> figs/ht/hashtable100.txt <==
1	0.677610927	0.619835412	0.575634173	1
2	0.71372286	0.681951547	0.658982312	1
3	0.733781317	0.712128754	0.694873071	1
4	0.756338143	0.744028695	0.730414934	1
5	0.776770808	0.771205978	0.759440337	1
6	0.79188794	0.790040791	0.779958439	1
7	0.802700898	0.806188321	0.799065074	1
8	0.814408771	0.827792411	0.826724568	1


==> figs/sort/dir10.txt <==
CacheSize quicksort	mergesort	BSTsort	samplesort
100	22.4394342	24.0343488	44.8756927	9.8338571
1000	17.2313388	31.4473075	39.7609967	6.1562138
10000	12.114752	13.5002112	34.4475513	3.0023002


==> figs/sort/dir100.txt <==
CacheSize quicksort	mergesort	BSTsort	samplesort
100	205.8915822	204.2919648	228.3472087	83.9021471
1000	158.1283188	266.2848925	223.1429987	52.4559848
10000	111.178733	114.7517952	216.9235143	25.5178612



==> figs/sort/ind10.txt <==
CacheSize quicksort	mergesort	BSTsort	samplesort
100	31.2057785	27.1971495	65.4941705	13.759241
1000	24.633272	21.5593575	54.533788	8.4257055
10000	17.7667605	14.586888	43.667421	4.903218



==> figs/sort/ind100.txt <==
CacheSize quicksort	mergesort	BSTsort	samplesort
100	133.5535085	118.5778845	238.7906105	81.855716
1000	106.160582	94.8542775	227.617243	48.8859255
10000	77.6288655	65.221248	214.849041	27.567468

